Fast computation of the principal components of genotype matrices in Julia

Finding the largest few principal components of a matrix of genetic data is a common task in genome-wide association studies (GWASs), both for dimensionality reduction and for identifying unwanted factors of variation. We describe a simple random matrix model for matrices that arise in GWASs, showing that the singular values have a bulk behavior that obeys a Marchenko-Pastur distributed with a handful of large outliers. We also implement Golub-Kahan-Lanczos (GKL) bidiagonalization in the Julia programming language, providing thick restarting and a choice between full and partial reorthogonalization strategies to control numerical roundoff. Our implementation of GKL bidiagonalization is up to 36 times faster than software tools used commonly in genomics data analysis for computing principal components, such as EIGENSOFT and FlashPCA, which use dense LAPACK routines and randomized subspace iteration respectively.

==> data/FlashPCANormoutput.txt <==
➜  ~ /patslab1/programs/flashpca/flashpca --v --bfile simGeno --numthreads 24 --outval si
mvalsFlashNorm.txt --outvec simvecsFlashNorm.txt --orth no
[Thu Jun 30 13:43:17 2016] arguments: flashpca /patslab1/programs/flashpca/flashpca --v -
-bfile simGeno --numthreads 24 --outval simvalsFlashNorm.txt --outvec simvalsFlashNorm.tx
t --orth no
[Thu Jun 30 13:43:17 2016] Start flashpca (version 1.2)
[Thu Jun 30 13:43:17 2016] Using 24 OpenMP threads
[Thu Jun 30 13:43:17 2016] seed: 1
[Thu Jun 30 13:43:17 2016] Detected pheno file simGeno.fam, 41505 samples
[Thu Jun 30 13:43:17 2016] Analyzing BED file 'simGeno.bed', found 81700 SNPs
[Thu Jun 30 13:43:17 2016] Reading BED file 'simGeno.bed'
[Thu Jun 30 13:43:26 2016] Detected BED file: simGeno.bed with 847800900 bytes, 41505 samples, 81700 SNPs.
[Thu Jun 30 13:43:42 2016] Loaded genotypes: 41505 samples, 81700 SNPs
[Thu Jun 30 13:43:42 2016] PCA begin
[Thu Jun 30 13:43:42 2016] Transpose: no
[Thu Jun 30 13:43:42 2016] standardizing matrix (BINOM) p: 81700
[Thu Jun 30 13:44:11 2016] dim(Y): 41505 x 200
[Thu Jun 30 13:44:11 2016] dim(X): 41505 x 81700
[Thu Jun 30 13:44:11 2016] Using linear kernel
[Thu Jun 30 14:00:22 2016] dim(K): 41505 x 41505
[Thu Jun 30 14:00:22 2016] Trace(K): 208643 (N: 41505)
[Thu Jun 30 14:00:22 2016] iter 0 3.82431e-05
[Thu Jun 30 14:00:32 2016] iter 1 1.47064e-06
[Thu Jun 30 14:00:43 2016] iter 2 3.62446e-07
[Thu Jun 30 14:00:53 2016] iter 3 6.08954e-08
[Thu Jun 30 14:01:03 2016] QR begin
[Thu Jun 30 14:01:05 2016] dim(Q): 41505 x 200
[Thu Jun 30 14:01:05 2016] QR done
[Thu Jun 30 14:01:08 2016] dim(B): 200 x 81700
[Thu Jun 30 14:01:08 2016] Eigen-decomposition begin
[Thu Jun 30 14:01:09 2016] dim(BBT): 200 x 200
[Thu Jun 30 14:01:09 2016] dim(Et): 200 x 200
[Thu Jun 30 14:01:09 2016] PCA done
[Thu Jun 30 14:01:09 2016] Writing 10 eigenvalues to file simvalsFlashNorm.txt
[Thu Jun 30 14:01:09 2016] Writing 10 eigenvectors to file simvalsFlashNorm.txt
[Thu Jun 30 14:01:09 2016] Writing 10 PCs to file pcs.txt
[Thu Jun 30 14:01:10 2016] Writing 10 proportion variance explained to file pve.txt
[Thu Jun 30 14:01:10 2016] Goodbye!

==> data/FlashPCAQRconv.txt <==
0	48292e-9
1	461776e-10
2	453372e-10
3	431831e-10
4	441081e-10
5	412291e-10
6	402611e-10
7	388123e-10
8	352091e-10
9	364099e-10
10	352011e-10
11	337462e-10
12	308683e-10
13	32307e-9
14	265299e-10
15	267601e-10
16	221897e-10
17	257911e-10
18	226712e-10
19	2338e-8
20	190486e-10
21	236229e-10
22	200106e-10
23	18811e-9
24	161586e-10
25	161552e-10
26	19287e-9
27	147112e-10
28	137439e-10
29	185578e-10
30	151891e-10
31	166322e-10
32	147099e-10
33	108496e-10
34	154299e-10
35	151853e-10
36	964207e-11
37	110921e-10
38	151834e-10
39	106065e-10
40	916247e-11
41	110896e-10
42	110887e-10
43	110857e-10
44	122928e-10
45	84362e-10
46	115694e-10
47	122941e-10
48	120513e-10
49	940007e-11
50	867898e-11
51	747459e-11
52	747534e-11
53	578857e-11
54	602646e-11
55	106036e-10
56	891909e-11
57	385925e-11
58	843592e-11
59	723219e-11
60	626759e-11
61	626815e-11
62	843446e-11
63	843539e-11
64	626627e-11
65	409973e-11
66	554442e-11
67	867495e-11
68	482156e-11
69	506277e-11
70	506325e-11
71	602632e-11
72	385853e-11
73	530356e-11
74	506191e-11
75	722992e-11
76	747124e-11
77	819317e-11
78	530354e-11
79	62671e-10
80	433775e-11
81	313471e-11
82	385652e-11
83	337444e-11
84	554372e-11
85	626686e-11
86	241163e-11
87	192879e-11
88	458048e-11
89	530228e-11
90	385483e-11
91	337509e-11
92	337492e-11
93	241171e-11
94	241095e-11
95	626533e-11
96	289348e-11
97	698904e-11
98	457854e-11
99	337527e-11
100	48192e-10
101	144753e-11
102	578392e-11
103	289223e-11
104	289302e-11
105	289219e-11
106	337419e-11
107	385616e-11
108	192776e-11
109	28926e-10
110	144669e-11
111	506102e-11
112	289236e-11
113	433804e-11
114	289204e-11
115	482082e-11
116	192802e-11
117	433777e-11
118	289142e-11
119	241044e-11
120	965052e-12
121	192912e-11
122	241061e-11
123	433743e-11
124	337418e-11
125	192848e-11
126	433754e-11
127	337405e-11
128	409674e-11
129	144661e-11
130	433754e-11
131	241004e-11
132	964941e-12
133	168699e-11
134	28918e-10
135	192829e-11
136	265077e-11
137	144644e-11
138	385485e-11
139	192776e-11
140	964509e-12
141	192897e-11
142	192821e-11
143	192837e-11
144	192816e-11
145	192835e-11
146	482468e-12
147	241012e-11
148	964178e-12
149	240993e-11
150	964502e-12
151	144626e-11
152	192752e-11
153	964132e-12
154	241059e-11
155	964412e-12
156	964356e-12
157	144613e-11
158	964471e-12
159	144619e-11
160	240986e-11
161	192805e-11
162	192739e-11
163	964305e-12
164	289109e-11
165	964293e-12
166	963863e-12
167	551983e-15


==> data/FlashPCAQRoutput.txt <==
➜  ~ /patslab1/programs/flashpca/flashpca --v --bfile simGeno --numthreads 24 --outval s$
mvalsFlashQR.txt --outvec simvecsFlashQR.txt
[Thu Jun 30 12:45:21 2016] arguments: flashpca /patslab1/programs/flashpca/flashpca --v $
-bfile simGeno --numthreads 24 --outval simvalsFlashQR.txt --outvec simvalsFlashQR.txt
[Thu Jun 30 12:45:21 2016] Start flashpca (version 1.2)
[Thu Jun 30 12:45:21 2016] Using 24 OpenMP threads
[Thu Jun 30 12:45:21 2016] seed: 1
[Thu Jun 30 12:45:21 2016] Detected pheno file simGeno.fam, 41505 samples
[Thu Jun 30 12:45:21 2016] Analyzing BED file 'simGeno.bed', found 81700 SNPs
[Thu Jun 30 12:45:21 2016] Reading BED file 'simGeno.bed'
[Thu Jun 30 12:45:30 2016] Detected BED file: simGeno.bed with 847800900 bytes, 41505 sa$
ples, 81700 SNPs.
[Thu Jun 30 12:45:48 2016] Loaded genotypes: 41505 samples, 81700 SNPs
[Thu Jun 30 12:45:48 2016] PCA begin
[Thu Jun 30 12:45:48 2016] Transpose: no
[Thu Jun 30 12:45:48 2016] standardizing matrix (BINOM) p: 81700
[Thu Jun 30 12:46:22 2016] dim(Y): 41505 x 200
[Thu Jun 30 12:46:22 2016] dim(X): 41505 x 81700
[Thu Jun 30 12:46:22 2016] Using linear kernel
[Thu Jun 30 13:01:48 2016] dim(K): 41505 x 41505
[Thu Jun 30 13:01:48 2016] Trace(K): 208643 (N: 41505)
[Thu Jun 30 13:01:48 2016] iter 0 (orthogonalising) 4.8292e-05
[Thu Jun 30 13:01:59 2016] iter 1 (orthogonalising) 4.61776e-05
[Thu Jun 30 13:02:11 2016] iter 2 (orthogonalising) 4.53372e-05
[Thu Jun 30 13:02:23 2016] iter 3 (orthogonalising) 4.31831e-05
[Thu Jun 30 13:02:36 2016] iter 4 (orthogonalising) 4.41081e-05
[Thu Jun 30 13:02:47 2016] iter 5 (orthogonalising) 4.12291e-05
[Thu Jun 30 13:03:00 2016] iter 6 (orthogonalising) 4.02611e-05
[Thu Jun 30 13:03:11 2016] iter 7 (orthogonalising) 3.88123e-05
[Thu Jun 30 13:03:22 2016] iter 8 (orthogonalising) 3.52091e-05
[Thu Jun 30 13:03:34 2016] iter 9 (orthogonalising) 3.64099e-05
[Thu Jun 30 13:03:45 2016] iter 10 (orthogonalising) 3.52011e-05
[Thu Jun 30 13:03:56 2016] iter 11 (orthogonalising) 3.37462e-05
[Thu Jun 30 13:04:08 2016] iter 12 (orthogonalising) 3.08683e-05
[Thu Jun 30 13:04:19 2016] iter 13 (orthogonalising) 3.2307e-05
[Thu Jun 30 13:04:31 2016] iter 14 (orthogonalising) 2.65299e-05
[Thu Jun 30 13:04:42 2016] iter 15 (orthogonalising) 2.67601e-05
[Thu Jun 30 13:04:54 2016] iter 16 (orthogonalising) 2.21897e-05
[Thu Jun 30 13:05:05 2016] iter 17 (orthogonalising) 2.57911e-05
[Thu Jun 30 13:05:17 2016] iter 18 (orthogonalising) 2.26712e-05
[Thu Jun 30 13:05:28 2016] iter 19 (orthogonalising) 2.338e-05
[Thu Jun 30 13:05:40 2016] iter 20 (orthogonalising) 1.90486e-05
[Thu Jun 30 13:05:51 2016] iter 21 (orthogonalising) 2.36229e-05
[Thu Jun 30 13:06:02 2016] iter 22 (orthogonalising) 2.00106e-05
[Thu Jun 30 13:06:14 2016] iter 23 (orthogonalising) 1.8811e-05
[Thu Jun 30 13:06:28 2016] iter 24 (orthogonalising) 1.61586e-05
[Thu Jun 30 13:06:44 2016] iter 25 (orthogonalising) 1.61552e-05
[Thu Jun 30 13:06:58 2016] iter 26 (orthogonalising) 1.9287e-05
[Thu Jun 30 13:07:09 2016] iter 27 (orthogonalising) 1.47112e-05
[Thu Jun 30 13:07:21 2016] iter 28 (orthogonalising) 1.37439e-05
[Thu Jun 30 13:07:32 2016] iter 29 (orthogonalising) 1.85578e-05
[Thu Jun 30 13:07:43 2016] iter 30 (orthogonalising) 1.51891e-05
[Thu Jun 30 13:07:55 2016] iter 31 (orthogonalising) 1.66322e-05
[Thu Jun 30 13:08:07 2016] iter 32 (orthogonalising) 1.47099e-05
[Thu Jun 30 13:08:18 2016] iter 33 (orthogonalising) 1.08496e-05
[Thu Jun 30 13:08:30 2016] iter 34 (orthogonalising) 1.54299e-05
[Thu Jun 30 13:08:42 2016] iter 35 (orthogonalising) 1.51853e-05
[Thu Jun 30 13:08:54 2016] iter 36 (orthogonalising) 9.64207e-06
[Thu Jun 30 13:09:05 2016] iter 37 (orthogonalising) 1.10921e-05
[Thu Jun 30 13:09:17 2016] iter 38 (orthogonalising) 1.51834e-05
[Thu Jun 30 13:09:29 2016] iter 39 (orthogonalising) 1.06065e-05
[Thu Jun 30 13:09:40 2016] iter 40 (orthogonalising) 9.16247e-06
[Thu Jun 30 13:09:52 2016] iter 41 (orthogonalising) 1.10896e-05
[Thu Jun 30 13:10:03 2016] iter 42 (orthogonalising) 1.10887e-05
[Thu Jun 30 13:10:15 2016] iter 43 (orthogonalising) 1.10857e-05
[Thu Jun 30 13:10:26 2016] iter 44 (orthogonalising) 1.22928e-05
[Thu Jun 30 13:10:38 2016] iter 45 (orthogonalising) 8.4362e-06
[Thu Jun 30 13:10:50 2016] iter 46 (orthogonalising) 1.15694e-05
[Thu Jun 30 13:11:02 2016] iter 47 (orthogonalising) 1.22941e-05
[Thu Jun 30 13:11:13 2016] iter 48 (orthogonalising) 1.20513e-05
[Thu Jun 30 13:11:25 2016] iter 49 (orthogonalising) 9.40007e-06
[Thu Jun 30 13:11:37 2016] iter 50 (orthogonalising) 8.67898e-06
[Thu Jun 30 13:11:48 2016] iter 51 (orthogonalising) 7.47459e-06
[Thu Jun 30 13:11:59 2016] iter 52 (orthogonalising) 7.47534e-06
[Thu Jun 30 13:12:11 2016] iter 53 (orthogonalising) 5.78857e-06
[Thu Jun 30 13:12:23 2016] iter 54 (orthogonalising) 6.02646e-06
[Thu Jun 30 13:12:34 2016] iter 55 (orthogonalising) 1.06036e-05
[Thu Jun 30 13:12:46 2016] iter 56 (orthogonalising) 8.91909e-06
[Thu Jun 30 13:12:58 2016] iter 57 (orthogonalising) 3.85925e-06
[Thu Jun 30 13:13:09 2016] iter 58 (orthogonalising) 8.43592e-06
[Thu Jun 30 13:13:21 2016] iter 59 (orthogonalising) 7.23219e-06
[Thu Jun 30 13:13:33 2016] iter 60 (orthogonalising) 6.26759e-06
[Thu Jun 30 13:13:44 2016] iter 61 (orthogonalising) 6.26815e-06
[Thu Jun 30 13:13:56 2016] iter 62 (orthogonalising) 8.43446e-06
[Thu Jun 30 13:14:07 2016] iter 63 (orthogonalising) 8.43539e-06
[Thu Jun 30 13:14:19 2016] iter 64 (orthogonalising) 6.26627e-06
[Thu Jun 30 13:14:30 2016] iter 65 (orthogonalising) 4.09973e-06
[Thu Jun 30 13:14:41 2016] iter 66 (orthogonalising) 5.54442e-06
[Thu Jun 30 13:14:53 2016] iter 67 (orthogonalising) 8.67495e-06
[Thu Jun 30 13:15:04 2016] iter 68 (orthogonalising) 4.82156e-06
[Thu Jun 30 13:15:16 2016] iter 69 (orthogonalising) 5.06277e-06
[Thu Jun 30 13:15:27 2016] iter 70 (orthogonalising) 5.06325e-06
[Thu Jun 30 13:15:38 2016] iter 71 (orthogonalising) 6.02632e-06
[Thu Jun 30 13:15:50 2016] iter 72 (orthogonalising) 3.85853e-06
[Thu Jun 30 13:16:01 2016] iter 73 (orthogonalising) 5.30356e-06
[Thu Jun 30 13:16:12 2016] iter 74 (orthogonalising) 5.06191e-06
[Thu Jun 30 13:16:24 2016] iter 75 (orthogonalising) 7.22992e-06
[Thu Jun 30 13:16:35 2016] iter 76 (orthogonalising) 7.47124e-06
[Thu Jun 30 13:16:46 2016] iter 77 (orthogonalising) 8.19317e-06
[Thu Jun 30 13:16:58 2016] iter 78 (orthogonalising) 5.30354e-06
[Thu Jun 30 13:17:09 2016] iter 79 (orthogonalising) 6.2671e-06
[Thu Jun 30 13:17:21 2016] iter 80 (orthogonalising) 4.33775e-06
[Thu Jun 30 13:17:33 2016] iter 81 (orthogonalising) 3.13471e-06
[Thu Jun 30 13:17:45 2016] iter 82 (orthogonalising) 3.85652e-06
[Thu Jun 30 13:17:57 2016] iter 83 (orthogonalising) 3.37444e-06
[Thu Jun 30 13:18:08 2016] iter 84 (orthogonalising) 5.54372e-06
[Thu Jun 30 13:18:20 2016] iter 85 (orthogonalising) 6.26686e-06
[Thu Jun 30 13:18:32 2016] iter 86 (orthogonalising) 2.41163e-06
[Thu Jun 30 13:18:44 2016] iter 87 (orthogonalising) 1.92879e-06
[Thu Jun 30 13:18:55 2016] iter 88 (orthogonalising) 4.58048e-06
[Thu Jun 30 13:19:06 2016] iter 89 (orthogonalising) 5.30228e-06
[Thu Jun 30 13:19:18 2016] iter 90 (orthogonalising) 3.85483e-06
[Thu Jun 30 13:19:29 2016] iter 91 (orthogonalising) 3.37509e-06
[Thu Jun 30 13:19:41 2016] iter 92 (orthogonalising) 3.37492e-06
[Thu Jun 30 13:19:52 2016] iter 93 (orthogonalising) 2.41171e-06
[Thu Jun 30 13:20:04 2016] iter 94 (orthogonalising) 2.41095e-06
[Thu Jun 30 13:20:15 2016] iter 95 (orthogonalising) 6.26533e-06
[Thu Jun 30 13:20:26 2016] iter 96 (orthogonalising) 2.89348e-06
[Thu Jun 30 13:20:37 2016] iter 97 (orthogonalising) 6.98904e-06
[Thu Jun 30 13:20:49 2016] iter 98 (orthogonalising) 4.57854e-06
[Thu Jun 30 13:21:00 2016] iter 99 (orthogonalising) 3.37527e-06
[Thu Jun 30 13:21:11 2016] iter 100 (orthogonalising) 4.8192e-06
[Thu Jun 30 13:21:23 2016] iter 101 (orthogonalising) 1.44753e-06
[Thu Jun 30 13:21:34 2016] iter 102 (orthogonalising) 5.78392e-06
[Thu Jun 30 13:21:45 2016] iter 103 (orthogonalising) 2.89223e-06
[Thu Jun 30 13:21:56 2016] iter 104 (orthogonalising) 2.89302e-06
[Thu Jun 30 13:22:08 2016] iter 105 (orthogonalising) 2.89219e-06
[Thu Jun 30 13:22:19 2016] iter 106 (orthogonalising) 3.37419e-06
[Thu Jun 30 13:22:30 2016] iter 107 (orthogonalising) 3.85616e-06
[Thu Jun 30 13:22:42 2016] iter 108 (orthogonalising) 1.92776e-06
[Thu Jun 30 13:22:53 2016] iter 109 (orthogonalising) 2.8926e-06
[Thu Jun 30 13:23:04 2016] iter 110 (orthogonalising) 1.44669e-06
[Thu Jun 30 13:23:15 2016] iter 111 (orthogonalising) 5.06102e-06
[Thu Jun 30 13:23:27 2016] iter 112 (orthogonalising) 2.89236e-06
[Thu Jun 30 13:23:38 2016] iter 113 (orthogonalising) 4.33804e-06
[Thu Jun 30 13:23:49 2016] iter 114 (orthogonalising) 2.89204e-06
[Thu Jun 30 13:24:01 2016] iter 115 (orthogonalising) 4.82082e-06
[Thu Jun 30 13:24:12 2016] iter 116 (orthogonalising) 1.92802e-06
[Thu Jun 30 13:24:23 2016] iter 117 (orthogonalising) 4.33777e-06
[Thu Jun 30 13:24:34 2016] iter 118 (orthogonalising) 2.89142e-06
[Thu Jun 30 13:24:46 2016] iter 119 (orthogonalising) 2.41044e-06
[Thu Jun 30 13:24:57 2016] iter 120 (orthogonalising) 9.65052e-07
[Thu Jun 30 13:25:09 2016] iter 121 (orthogonalising) 1.92912e-06
[Thu Jun 30 13:25:20 2016] iter 122 (orthogonalising) 2.41061e-06
[Thu Jun 30 13:25:31 2016] iter 123 (orthogonalising) 4.33743e-06
[Thu Jun 30 13:25:43 2016] iter 124 (orthogonalising) 3.37418e-06
[Thu Jun 30 13:25:54 2016] iter 125 (orthogonalising) 1.92848e-06
[Thu Jun 30 13:26:05 2016] iter 126 (orthogonalising) 4.33754e-06
[Thu Jun 30 13:26:17 2016] iter 127 (orthogonalising) 3.37405e-06
[Thu Jun 30 13:26:28 2016] iter 128 (orthogonalising) 4.09674e-06
[Thu Jun 30 13:26:39 2016] iter 129 (orthogonalising) 1.44661e-06
[Thu Jun 30 13:26:50 2016] iter 130 (orthogonalising) 4.33754e-06
[Thu Jun 30 13:27:02 2016] iter 131 (orthogonalising) 2.41004e-06
[Thu Jun 30 13:27:13 2016] iter 132 (orthogonalising) 9.64941e-07
[Thu Jun 30 13:27:25 2016] iter 133 (orthogonalising) 1.68699e-06
[Thu Jun 30 13:27:37 2016] iter 134 (orthogonalising) 2.8918e-06
[Thu Jun 30 13:27:48 2016] iter 135 (orthogonalising) 1.92829e-06
[Thu Jun 30 13:28:00 2016] iter 136 (orthogonalising) 2.65077e-06
[Thu Jun 30 13:28:11 2016] iter 137 (orthogonalising) 1.44644e-06
[Thu Jun 30 13:28:23 2016] iter 138 (orthogonalising) 3.85485e-06
[Thu Jun 30 13:28:35 2016] iter 139 (orthogonalising) 1.92776e-06
[Thu Jun 30 13:28:46 2016] iter 140 (orthogonalising) 9.64509e-07
[Thu Jun 30 13:28:58 2016] iter 141 (orthogonalising) 1.92897e-06
[Thu Jun 30 13:29:09 2016] iter 142 (orthogonalising) 1.92821e-06
[Thu Jun 30 13:29:21 2016] iter 143 (orthogonalising) 1.92837e-06
[Thu Jun 30 13:29:32 2016] iter 144 (orthogonalising) 1.92816e-06
[Thu Jun 30 13:29:44 2016] iter 145 (orthogonalising) 1.92835e-06
[Thu Jun 30 13:29:55 2016] iter 146 (orthogonalising) 4.82468e-07
[Thu Jun 30 13:30:07 2016] iter 147 (orthogonalising) 2.41012e-06
[Thu Jun 30 13:30:18 2016] iter 148 (orthogonalising) 9.64178e-07
[Thu Jun 30 13:30:29 2016] iter 149 (orthogonalising) 2.40993e-06
[Thu Jun 30 13:30:40 2016] iter 150 (orthogonalising) 9.64502e-07
[Thu Jun 30 13:30:52 2016] iter 151 (orthogonalising) 1.44626e-06
[Thu Jun 30 13:31:03 2016] iter 152 (orthogonalising) 1.92752e-06
[Thu Jun 30 13:31:14 2016] iter 153 (orthogonalising) 9.64132e-07
[Thu Jun 30 13:31:25 2016] iter 154 (orthogonalising) 2.41059e-06
[Thu Jun 30 13:31:36 2016] iter 155 (orthogonalising) 9.64412e-07
[Thu Jun 30 13:31:48 2016] iter 156 (orthogonalising) 9.64356e-07
[Thu Jun 30 13:31:59 2016] iter 157 (orthogonalising) 1.44613e-06
[Thu Jun 30 13:32:10 2016] iter 158 (orthogonalising) 9.64471e-07
[Thu Jun 30 13:32:21 2016] iter 159 (orthogonalising) 1.44619e-06
[Thu Jun 30 13:32:32 2016] iter 160 (orthogonalising) 2.40986e-06
[Thu Jun 30 13:32:44 2016] iter 161 (orthogonalising) 1.92805e-06
[Thu Jun 30 13:32:55 2016] iter 162 (orthogonalising) 1.92739e-06
[Thu Jun 30 13:33:06 2016] iter 163 (orthogonalising) 9.64305e-07
[Thu Jun 30 13:33:17 2016] iter 164 (orthogonalising) 2.89109e-06
[Thu Jun 30 13:33:29 2016] iter 165 (orthogonalising) 9.64293e-07
[Thu Jun 30 13:33:41 2016] iter 166 (orthogonalising) 9.63863e-07
[Thu Jun 30 13:33:52 2016] iter 167 (orthogonalising) 5.51983e-10
[Thu Jun 30 13:34:03 2016] QR begin
[Thu Jun 30 13:34:05 2016] dim(Q): 41505 x 200
[Thu Jun 30 13:34:05 2016] QR done
[Thu Jun 30 13:34:12 2016] dim(B): 200 x 81700
[Thu Jun 30 13:34:12 2016] Eigen-decomposition begin
[Thu Jun 30 13:34:12 2016] dim(BBT): 200 x 200
[Thu Jun 30 13:34:12 2016] dim(Et): 200 x 200
[Thu Jun 30 13:34:12 2016] PCA done
[Thu Jun 30 13:34:12 2016] Writing 10 eigenvalues to file simvalsFlashQR.txt
[Thu Jun 30 13:34:12 2016] Writing 10 eigenvectors to file simvalsFlashQR.txt
[Thu Jun 30 13:34:13 2016] Writing 10 PCs to file pcs.txt
[Thu Jun 30 13:34:14 2016] Writing 10 proportion variance explained to file pve.txt
[Thu Jun 30 13:34:14 2016] Goodbye!

==> data/FlashPCAconv.txt <==
4.8292e-05
4.61776e-05
4.53372e-05
4.31831e-05
4.41081e-05
4.12291e-05
4.02611e-05
3.88123e-05
3.52091e-05
3.64099e-05
3.52011e-05
3.37462e-05
3.08683e-05
3.2307e-05
2.65299e-05
2.67601e-05
2.21897e-05
2.57911e-05
2.26712e-05
2.338e-05
1.90486e-05
2.36229e-05
2.00106e-05
1.8811e-05
1.61586e-05
1.61552e-05
1.9287e-05
1.47112e-05
1.37439e-05
1.85578e-05
1.51891e-05
1.66322e-05
1.47099e-05
1.08496e-05
1.54299e-05
1.51853e-05
9.64207e-06
1.10921e-05
1.51834e-05
1.06065e-05
9.16247e-06
1.10896e-05
1.10887e-05
1.10857e-05
1.22928e-05
8.4362e-06
1.15694e-05
1.22941e-05
1.20513e-05
9.40007e-06
8.67898e-06
7.47459e-06
7.47534e-06
5.78857e-06
6.02646e-06
1.06036e-05
8.91909e-06
3.85925e-06
8.43592e-06
7.23219e-06
6.26759e-06
6.26815e-06
8.43446e-06
8.43539e-06
6.26627e-06
4.09973e-06
5.54442e-06
8.67495e-06
4.82156e-06
5.06277e-06
5.06325e-06
6.02632e-06
3.85853e-06
5.30356e-06
5.06191e-06
7.22992e-06
7.47124e-06
8.19317e-06
5.30354e-06
6.2671e-06
4.33775e-06
3.13471e-06
3.85652e-06
3.37444e-06
5.54372e-06
6.26686e-06
2.41163e-06
1.92879e-06
4.58048e-06
5.30228e-06
3.85483e-06
3.37509e-06
3.37492e-06
2.41171e-06
2.41095e-06
6.26533e-06
2.89348e-06
6.98904e-06
4.57854e-06
3.37527e-06
4.8192e-06
1.44753e-06
5.78392e-06
2.89223e-06
2.89302e-06
2.89219e-06
3.37419e-06
3.85616e-06
1.92776e-06
2.8926e-06
1.44669e-06
5.06102e-06
2.89236e-06
4.33804e-06
2.89204e-06
4.82082e-06
1.92802e-06
4.33777e-06
2.89142e-06
2.41044e-06
9.65052e-07
1.92912e-06
2.41061e-06
4.33743e-06
3.37418e-06
1.92848e-06
4.33754e-06
3.37405e-06
4.09674e-06
1.44661e-06
4.33754e-06
2.41004e-06
9.64941e-07
1.68699e-06
2.8918e-06
1.92829e-06
2.65077e-06
1.44644e-06
3.85485e-06
1.92776e-06
9.64509e-07
1.92897e-06
1.92821e-06
1.92837e-06
1.92816e-06
1.92835e-06
4.82468e-07
2.41012e-06
9.64178e-07
2.40993e-06
9.64502e-07
1.44626e-06
1.92752e-06
9.64132e-07
2.41059e-06
9.64412e-07
9.64356e-07
1.44613e-06
9.64471e-07
1.44619e-06
2.40986e-06
1.92805e-06
1.92739e-06
9.64305e-07
2.89109e-06
9.64293e-07
9.63863e-07
5.51983e-10

==> data/JuliaPCAconv.txt <==
0 0.896649
1 0.308165
2 0.857752
3 0.227154
4 0.0179934
5 0.0029267
6 0.205609
7 0.0408293
8 7.7763e-5
9 3.70064e-6
10 8.38174e-7
11 5.73056e-8
12 2.28219e-9
13 7.15874e-11
14 9.33453e-12
15 4.59188e-13
16 3.77476e-15

==> data/condNumberNorm.txt <==
0    3.44538
1 7441.18
2    6.40545e6
3    4.78924e9
4    3.35213e12
5    2.25308e15

==> fig/thickrestarted/S.txt <==
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
1342.3987416449272
1199.4262308727702
1175.284368585275
1160.0965027261325
1152.3254663797236


==> fig/thickrestarted/is.txt <==
1
2
2
3
3
3
4
4
4
4
5
5
5
5
5
6
6
6
6
6
6
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
11
11
11
11
11
12
12
12
12
12
12
12
12
12
12
12
12
13
13
13
13
13
13
13
13
13
13
13
13
13
14
14
14
14
14
14
14
14
14
14
14
14
14
14
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
37
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
41
42
42
43
43
43
44
44
44
44
45
45
45
45
45
46
46
46
46
46
46
47
47
47
47
47
47
47
48
48
48
48
48
48
48
48
49
49
49
49
49
49
49
49
49
50
50
50
50
50
50
50
50
50
50
51
51
51
51
51
51
51
51
51
51
51
52
52
52
52
52
52
52
52
52
52
52
52
53
53
53
53
53
53
53
53
53
53
53
53
53
54
54
54
54
54
54
54
54
54
54
54
54
54
54
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
62
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
65
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
73
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
75
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
77
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
81
82
82
83
83
83
84
84
84
84
85
85
85
85
85
86
86
86
86
86
86
87
87
87
87
87
87
87
88
88
88
88
88
88
88
88
89
89
89
89
89
89
89
89
89
90
90
90
90
90
90
90
90
90
90
91
91
91
91
91
91
91
91
91
91
91
92
92
92
92
92
92
92
92
92
92
92
92
93
93
93
93
93
93
93
93
93
93
93
93
93
94
94
94
94
94
94
94
94
94
94
94
94
94
94
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
101
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
109
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
113
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120


==> fig/thickrestarted/macrois.txt <==
41
81
121


==> fig/thickrestarted/thetas.txt <==
345.3893593344738
11205.437935460614
342.76443783932984
12577.226186538399
3403.7889769812286
337.3159488603983
12641.104352594417
8681.916808887243
1997.7763721477809
327.860038385453
12643.912465440764
9109.99431005397
4377.7348909911
906.323665838069
274.1066592614837
12643.925446649726
9119.934394908225
6133.681322177061
4033.0305019430493
688.5917917944065
198.6823155919569
12643.925473730242
9120.048617365623
6236.194843436372
4141.557437268538
3304.188734117781
663.9352959992234
180.22996970292428
12643.925473785172
9120.049645265985
6242.819156543369
4396.766013901817
3966.1748975957557
2335.453821626534
652.5518887070041
170.90775926009454
12643.925473785277
9120.04965377675
6243.228993119307
4600.373837517216
4062.1252384041477
3253.585941536807
1572.087385054193
640.4529810728606
161.6561956234618
12643.925473785277
9120.049653814463
6243.241151807105
4638.753191881721
4088.526404715642
3593.154761192035
2613.7059444208576
1100.4946446899048
621.2387371776
150.1051709810902
12643.925473785275
9120.049653814694
6243.241662348527
4653.166039892374
4157.160604823518
3982.3479242193885
3295.2275794525863
2183.709088589211
775.436638753215
535.7323576399751
117.16184096461369
12643.925473785277
9120.049653814696
6243.241664056892
4653.496690196079
4162.956160706497
3990.3358600060437
3308.450642681059
2243.5272808216596
1596.7487272990152
735.8035841222251
489.2052082187198
98.88851257983424
12643.925473785275
9120.049653814693
6243.241664059737
4653.498830513299
4163.022521156039
3990.440937422464
3308.939250155556
2302.8046980460745
2107.995811267324
1316.33514501149
723.0431374195134
470.97261492084743
91.27547703651024
12643.925473785275
9120.049653814698
6243.241664059756
4653.498880991442
4163.025333450562
3990.4465760699995
3309.0281412503496
2637.245745759823
2237.8214228722436
1709.0375713182161
930.526235817773
692.4514762184439
437.57508904522535
78.54444352902082
12643.925473785275
9120.04965381469
6243.241664059752
4653.498881229502
4163.025356525141
3990.4466338298903
3309.0309508056366
2664.0315885360696
2241.3628958283152
1792.0171227206151
1358.1175387150593
789.4268486059977
631.7047914287707
395.7830582577218
64.42751648905329
12643.925473785277
9120.049653814694
6243.241664059752
4653.498881230298
4163.025356655837
3990.4466342326164
3309.0310036555015
2665.9291289817684
2242.66799631444
2051.373092776193
1745.589590290667
1244.14241806227
764.7871583205458
599.334620687758
373.0119870691778
56.65546380710294
12643.925473785277
9120.04965381469
6243.241664059754
4653.498881230304
4163.025356657631
3990.4466342394535
3309.031006145375
2666.3482067367213
2260.1713051001966
2231.378648543001
1779.7501027675012
1409.0296371319728
1041.1132604457928
745.9558794269261
570.2349871858041
351.6751391904662
49.29933473187225
12643.925473785275
9120.04965381469
6243.241664059754
4653.498881230304
4163.025356657638
3990.4466342394926
3309.0310061811847
2666.371001963628
2274.3719655453933
2236.178916115981
1790.8893822558953
1581.134408048477
1263.8579696945726
845.991869764099
713.4845095935773
536.2459984322921
330.0018939655148
42.24779879547606
12643.925473785277
9120.049653814694
6243.241664059754
4653.4988812303045
4163.025356657638
3990.4466342394903
3309.031006181678
2666.372050774249
2276.4462382729566
2236.5999064842513
1829.9579136538173
1755.3947942576872
1439.7086339635857
1173.1836549453064
785.9864508709853
665.0072840960495
496.9848846030047
307.0702052991969
35.12980802364682
12643.925473785277
9120.0496538147
6243.241664059754
4653.498881230304
4163.025356657638
3990.4466342394917
3309.031006181682
2666.3720837218716
2276.6415150226994
2236.642796961025
1875.9494300104325
1775.274313963944
1509.1621072760283
1273.453950086804
1045.9019478585592
769.969333689459
639.3270628007496
473.5613352490074
292.87728640758064
30.73599791911372
12643.92547378528
9120.049653814693
6243.241664059758
4653.498881230303
4163.025356657639
3990.4466342394926
3309.031006181684
2666.3720847561526
2276.657708764414
2236.6468130333883
1891.749750436992
1779.8237122008038
1591.6695544134911
1405.5426198185799
1180.9297151244311
836.9515588645687
734.802424050092
598.3115623033743
440.2055757997478
273.86958894849624
25.163591372987053
12643.925473785272
9120.049653814698
6243.241664059758
4653.498881230302
4163.025356657638
3990.4466342394926
3309.031006181684
2666.372084766824
2276.658111031016
2236.6469243319716
1893.1233666901012
1780.4068631460357
1611.7696085956288
1430.2745743746457
1218.0689200634865
1060.2907093841825
793.3635810472886
695.9233368274943
563.3241259172893
413.49680345401094
259.0242371668505
21.003841129655097
12643.925473785277
9120.04965381469
6243.241664059755
4653.4988812303045
4163.025356657638
3990.4466342394926
3309.0310061816836
2666.372084766945
2276.658121390445
2236.6469274957058
1893.233790131057
1780.4817703905476
1617.1443131868207
1448.4247824403558
1326.8119016985886
1176.8154619271922
907.2283041035743
770.3691587248939
661.8346320478635
531.5598790309222
389.40894013772913
245.745843718631
17.439458915586094
12643.925473785283
9120.049653814694
6243.241664059755
4653.4988812303045
4163.025356657639
3990.4466342394926
3309.031006181684
2666.3720847669483
2276.658121744174
2236.6469276162434
1893.247899259093
1780.499302891645
1622.1776632188032
1538.0878514545348
1425.4242331358207
1240.7470668571498
1139.2437481263241
857.8684716013074
757.3049525255184
644.9419903150514
515.7166950520749
377.2395243462825
238.96174732653552
15.66123769501232
12643.925473785277
9120.049653814689
6243.241664059754
4653.498881230304
4163.025356657638
3990.4466342394926
3309.0310061816836
2666.3720847669474
2276.658121795434
2236.646927636177
1893.2621505641926
1780.767829104219
1770.9152503598457
1615.5756492672635
1445.8735006315799
1328.2385500782466
1182.0770454988512
969.081400631499
794.5765817244794
713.1692276862244
605.0491358332454
483.2454499578582
354.24316227705754
226.6754649072791
12.620926178638895
12643.925473785275
9120.049653814696
6243.241664059755
4653.498881230304
4163.025356657639
3990.4466342394917
3309.0310061816836
2666.3720847669465
2276.6581217965227
2236.6469276366524
1893.2639243546662
1785.0444728939733
1779.9277531260284
1615.9374417329332
1447.7283799233549
1340.0417385867026
1189.4365511622286
1061.812520516895
885.2901662099399
774.6752998601291
681.7275895363368
573.4719843082588
456.50371361946947
335.19251000637973
216.50918099407923
10.212914046700899
12643.92547378528
9120.049653814693
6243.241664059752
4653.498881230303
4163.0253566576375
3990.4466342394912
3309.031006181683
2666.372084766948
2276.6581217965327
2236.6469276366574
1893.2639661429455
1785.3879569121445
1779.9684155943066
1615.9547883485438
1447.932053727165
1342.178830281973
1194.1742529574599
1116.614187803521
939.2392422261629
795.0958716830933
725.2328639031061
634.9072324587303
533.0634619252694
424.46935650307324
313.44051544209924
205.35569939489443
7.749844555527699
12643.92547378527
9120.049653814694
6243.241664059758
4653.498881230302
4163.0253566576375
3990.4466342394912
3309.031006181684
2666.372084766948
2276.658121796532
2236.646927636658
1893.2639665453096
1785.3924649182454
1779.9689193594304
1615.9551813693786
1447.9413669922105
1342.3481685503125
1195.4819570416219
1129.6189643627638
976.0445920081111
875.5017822670064
781.4398296508632
702.2041368126412
610.3249758664955
510.63764955162134
406.11214546185414
300.82986010569147
199.0031503853841
6.421265833273001
12643.925473785275
9120.04965381469
6243.241664059752
4653.498881230305
4163.0253566576375
3990.4466342394912
3309.031006181683
2666.3720847669474
2276.658121796533
2236.646927636658
1893.2639665560691
1785.3926307232432
1779.968938187096
1615.9552073321147
1447.9426713381743
1342.393359201634
1197.4275691174778
1157.3428992137374
1088.580232845537
937.6772791701493
799.9563165248397
740.386293720431
662.0601263126028
573.8225165470562
479.747667400719
382.02008385991905
284.79562925981276
191.33995954421434
4.941417734711822
12643.925473785277
9120.049653814698
6243.241664059754
4653.498881230306
4163.025356657638
3990.446634239493
3309.031006181684
2666.372084766947
2276.658121796532
2236.6469276366574
1893.2639665561924
1785.3926333039235
1779.9689384850265
1615.9552080471683
1447.942745919204
1342.3982305911863
1198.7770716315097
1170.3635054039514
1102.9511499515359
945.8668640794865
833.6051417710287
779.7724563583621
711.2739489798797
632.7841804585365
546.985374669122
456.57641924567156
363.67041496288033
272.37142878394536
185.59902297826116
3.9176628250881445
12643.925473785283
9120.049653814685
6243.241664059752
4653.498881230304
4163.02535665764
3990.446634239493
3309.031006181682
2666.3720847669483
2276.6581217965313
2236.646927636657
1893.2639665561924
1785.3926333481818
1779.9689384902172
1615.9552080681651
1447.9427501656703
1342.3987057859442
1199.2889058611972
1174.037506575204
1107.5868094716925
983.3516069093672
929.8078243227612
801.407542636045
747.7119040892055
678.1441875199272
601.0993023083989
519.1934574988409
433.48197262018846
345.83802713718256
260.2681590373365
180.2182340820653
3.0431159511936294
12643.925473785277
9120.04965381469
6243.241664059755
4653.498881230303
4163.025356657639
3990.4466342394903
3309.031006181683
2666.3720847669474
2276.658121796533
2236.6469276366574
1893.2639665561933
1785.3926333487645
1779.9689384902865
1615.9552080686344
1447.9427503460952
1342.398739347324
1199.3940506816446
1174.8244190426142
1109.3486424322298
1021.9051325177413
938.8861336218163
814.5327376096732
772.4543889258644
712.9064737626375
645.1467524088307
570.5737623562402
492.1871912741804
411.23290018272377
329.05409380765275
248.84820818960674
175.30588233686439
2.3248890867069907
12643.925473785275
9120.04965381469
6243.2416640597585
4653.498881230304
4163.025356657637
3990.4466342394912
3309.031006181684
2666.3720847669456
2276.6581217965318
2236.6469276366574
1893.2639665561924
1785.392633348771
1779.968938490287
1615.9552080686426
1447.9427503523852
1342.398741257344
1199.4091648310691
1174.958372727128
1109.9360020640247
1039.2539648550273
945.370037212205
900.1235342003156
802.7015241470646
753.9615698055792
691.6054823922033
623.6225766155783
550.7318644777147
474.3353429501606
396.1713016352539
317.6864650726372
241.06226484202313
172.01676228724037
1.8886027747012404
12643.925473785277
9120.049653814693
6243.241664059755
4653.498881230304
4163.025356657639
3990.4466342394926
3309.031006181684
2666.3720847669483
2276.658121796532
2236.6469276366574
1893.2639665561933
1785.3926333487714
1779.9689384902874
1615.9552080686444
1447.9427503530019
1342.3987415923352
1199.4182959400657
1175.071867475264
1113.3308836197366
1097.7425049278959
1011.4247063158472
938.4227232447779
819.0843385720508
780.737797874608
727.613996349442
666.2614234619447
599.2673474173968
529.0541387352539
455.62804027057
380.59979234587405
306.0685695946236
233.19369497781793
168.75537641640548
1.4966144877415952
12643.925473785277
9120.04965381469
6243.2416640597585
4653.498881230304
4163.025356657639
3990.4466342394912
3309.031006181684
2666.3720847669483
2276.6581217965327
2236.646927636657
1893.2639665561928
1785.3926333487714
1779.9689384902877
1615.9552080686435
1447.9427503530496
1342.3987416410105
1199.4243636127128
1175.207434312172
1143.0332685016408
1108.6485832646108
1023.9898053873628
940.7959027432428
871.944902653227
803.2911699172785
758.4955199075455
702.1510272685111
641.323649151498
575.6891084260933
507.6200421306901
437.3794522700215
365.6029591988611
294.8961533381312
225.7221136801575
165.70207384339767
1.1667416913812696
12643.925473785277
9120.049653814693
6243.241664059754
4653.498881230305
4163.0253566576375
3990.4466342394912
3309.031006181684
2666.3720847669483
2276.658121796532
2236.646927636657
1893.2639665561949
1785.3926333487714
1779.968938490287
1615.9552080686435
1447.942750353052
1342.3987416447535
1199.4260286490317
1175.273054576426
1151.168162377907
1108.9916701402456
1028.4761605463498
947.098523698622
925.2483271637706
814.2621317703301
777.9199837304628
729.4417738205971
674.1798075126369
614.4201945646423
551.400310028905
485.6271096941404
418.6371859072159
350.5190134740182
283.7135014918331
218.4183797492579
162.76581272761456
0.8853548785273255
12643.925473785275
9120.049653814698
6243.241664059755
4653.498881230306
4163.025356657639
3990.446634239493
3309.031006181683
2666.372084766949
2276.658121796532
2236.6469276366574
1893.2639665561933
1785.3926333487705
1779.9689384902874
1615.955208068643
1447.942750353052
1342.398741644918
1199.4262097540322
1175.28285794141
1152.20560777646
1109.0407340082784
1030.2305053474238
962.676103141416
936.0921342218409
833.6472354090698
797.2664419491053
754.9223578674487
703.7854403394875
649.21088392282
590.526787098552
529.8531417173352
466.54048403732514
402.16125504683515
337.3541343844221
273.9384678560999
212.20010764187754
160.3081323533516
0.6775206252410143
12643.92547378528
9120.049653814693
6243.241664059754
4653.498881230306
4163.0253566576375
3990.446634239493
3309.031006181683
2666.372084766949
2276.658121796533
2236.646927636658
1893.2639665561928
1785.392633348771
1779.9689384902874
1615.9552080686437
1447.9427503530521
1342.3987416449256
1199.426228007133
1175.2840476349786
1152.3470632057015
1109.0500557865394
1031.0808967622004
977.0924068420676
938.9030008447191
881.6947058824463
811.1213412353057
775.7311154289905
730.826382485381
680.3816352764247
626.3569702743016
569.1380175160868
510.1356821999245
449.4129609019007
387.4356363380792
325.62640554460046
265.2135720790503
206.80590109398787
158.2208274534444
0.5219380913840066
12643.92547378527
9120.049653814696
6243.241664059754
4653.4988812303045
4163.0253566576375
3990.4466342394912
3309.031006181682
2666.372084766949
2276.658121796533
2236.6469276366574
1893.263966556194
1785.3926333487718
1779.9689384902874
1615.955208068644
1447.9427503530521
1342.3987416449263
1199.4262300476894
1175.2842053485563
1152.3691962691332
1109.0521809172442
1031.642540989589
990.6461654314354
942.3195442824897
919.5151910713134
823.6283325045439
793.0421140416896
753.5390247312846
706.6605728434682
657.0495059176101
603.9804730580556
548.8228902527756
491.398432083643
433.1040590805429
373.600804346426
314.6343818961318
257.0179259858315
201.876882595025
156.36304320381052
0.40060495791390743
12643.92547378527
9120.049653814693
6243.241664059751
4653.498881230305
4163.0253566576375
3990.4466342394903
3309.031006181686
2666.372084766948
2276.6581217965327
2236.646927636658
1893.2639665561933
1785.3926333487707
1779.9689384902877
1615.9552080686435
1447.942750353052
1342.3987416449263
1199.4262303545052
1175.2842341253672
1152.3741416214175
1109.05293902436
1032.7447464165946
1013.3758822006894
961.1376281764802
937.0235933184134
872.845508563028
812.2425129246463
779.4415296443939
738.3556506514694
691.526861821941
641.9095011414371
589.2456923174811
535.1825973977618
478.8620014963587
421.91668709345635
364.07878598157305
306.98934706246644
251.24813514867824
198.45239215797412
155.10065427842534
0.3273328161246373
12643.925473785268
12643.925473785268
9120.04965381467
12643.925473785268
9120.04965381467
6243.241664059752
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
1447.9427503530515
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
1447.9427503530515
1342.3987416449254
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
1447.9427503530515
1342.3987416449254
1199.426230354504
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
1447.9427503530515
1342.3987416449254
1199.426230354504
1175.284234125367
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
1447.9427503530515
1342.3987416449254
1199.426230354504
1175.284234125367
1152.3741416214173
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.0310061816886
2666.37208476695
2276.658121796531
2236.646927636657
1893.2639665561924
1785.3926333487714
1779.9689384902867
1615.955208068643
1447.9427503530515
1342.3987416449254
1199.426230354504
1175.284234125367
1152.3741416214173
1109.0529390243596
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239499
3309.031006181691
2666.37208476695
2276.6581217965313
2236.6469276366583
1893.2639665561933
1785.3926333487725
1779.9689384902886
1615.9552080686426
1447.942750353052
1342.3987416449256
1199.4262305052237
1175.2842516347569
1152.3779087352298
1109.0539020503898
929.5915069145875
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394935
3309.031006181688
2666.372084766949
2276.65812179653
2236.646927636659
1893.2639665561942
1785.3926333487723
1779.9689384902877
1615.955208068643
1447.942750353051
1342.3987416449252
1199.4262307547297
1175.284303104865
1152.4103822864067
1139.4818799306497
1109.049975812509
453.75910082677126
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.446634239495
3309.031006181689
2666.3720847669515
2276.658121796532
2236.646927636658
1893.2639665561915
1785.3926333487711
1779.968938490287
1615.9552080686415
1447.9427503530515
1342.398741644925
1199.426230855269
1175.2843527681423
1157.3636379026934
1152.2947161660961
1109.0514335199016
789.618627606988
316.56356272302264
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239492
3309.0310061816876
2666.3720847669492
2276.6581217965313
2236.646927636657
1893.2639665561933
1785.3926333487723
1779.9689384902863
1615.955208068642
1447.9427503530524
1342.398741644925
1199.4262308708824
1175.2843664024447
1159.7308734187477
1152.3225116084745
1109.051601778514
913.6466298966443
615.1705281424654
251.51236741508185
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657637
3990.4466342394976
3309.0310061816867
2666.3720847669497
2276.658121796533
2236.6469276366583
1893.263966556192
1785.3926333487718
1779.968938490287
1615.955208068643
1447.942750353052
1342.398741644925
1199.4262308725902
1175.2843683359076
1160.050871321977
1152.3250918009567
1109.0516342972703
961.6821057502519
762.572352428078
502.8352694650025
215.97777619610807
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.0253566576375
3990.446634239494
3309.0310061816867
2666.372084766951
2276.6581217965313
2236.646927636658
1893.2639665561915
1785.3926333487711
1779.968938490287
1615.9552080686433
1447.9427503530512
1342.3987416449258
1199.426230872754
1175.2843685571352
1160.0907767250892
1152.325416814468
1109.051640435962
982.9283358212701
848.4395387230834
656.9652745426437
427.2583663554572
194.77377637813072
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657636
3990.4466342394953
3309.0310061816867
2666.3720847669497
2276.658121796532
2236.646927636656
1893.263966556192
1785.3926333487716
1779.9689384902863
1615.9552080686426
1447.9427503530512
1342.3987416449256
1199.426230872769
1175.2843685821178
1160.095782959935
1152.3254597585455
1109.0516416058213
994.2725406552154
900.3443037981486
751.699772805774
574.0495238860764
372.5015693060992
180.84087436339397
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657636
3990.4466342394953
3309.0310061816867
2666.3720847669497
2276.6581217965313
2236.646927636657
1893.2639665561915
1785.3926333487711
1779.968938490287
1615.9552080686444
1447.9427503530521
1342.3987416449258
1199.4262308727705
1175.2843685848152
1160.096384445412
1152.3254652190103
1109.051641818874
1000.7527807967247
931.3735295361266
816.5601854036689
676.4994691485698
511.87575277214705
333.22203712932935
171.58968899359206
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.0310061816895
2666.372084766951
2276.658121796534
2236.646927636657
1893.2639665561915
1785.3926333487718
1779.968938490287
1615.9552080686437
1447.9427503530515
1342.398741644925
1199.4262308727714
1175.284368585194
1160.0964791171018
1152.3254661331491
1109.051641871559
1007.3379020618162
961.0111912373025
875.7047136502052
757.0404221826318
619.8659469760114
466.23446355091187
305.12488924026667
165.35443791142058
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657637
3990.446634239498
3309.0310061816895
2666.3720847669506
2276.6581217965327
2236.646927636655
1893.2639665561915
1785.3926333487716
1779.9689384902867
1615.955208068645
1447.9427503530524
1342.3987416449254
1199.4262308727712
1175.2843685852663
1160.0964998257336
1152.3254663474972
1109.0516418910054
1020.5642911958971
985.80544937002
910.582462345233
806.4070622036296
692.0916919067336
563.2706208532285
423.415945462001
280.0346985690328
160.13150120064589
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657636
3990.4466342394953
3309.0310061816876
2666.3720847669497
2276.6581217965304
2236.646927636655
1893.263966556192
1785.3926333487716
1779.9689384902854
1615.955208068644
1447.9427503530528
1342.398741644925
1199.4262308727716
1175.2843685852738
1160.0965024554127
1152.3254663765429
1109.0516418950444
1028.4450820319073
991.6181394741324
922.5496829980873
835.9301431268508
743.7582716632444
636.3678242600159
515.7274356478779
387.6712580408818
259.60149903723243
156.1043265247506
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657636
3990.4466342394953
3309.031006181684
2666.3720847669506
2276.6581217965345
2236.6469276366574
1893.2639665561928
1785.3926333487711
1779.968938490288
1615.955208068643
1447.9427503530526
1342.3987416449247
1199.4262308727707
1175.284368585276
1160.096502698368
1152.325466379378
1109.0516418956022
1030.6293366718048
993.1674175062197
929.6874636841362
866.3311556375946
789.6920764646425
695.2035352103245
590.9633181146947
478.0717967869035
359.7334976272731
243.8753116684822
153.14184178306547
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394953
3309.031006181689
2666.372084766951
2276.6581217965304
2236.6469276366565
1893.2639665561928
1785.3926333487716
1779.9689384902867
1615.955208068644
1447.9427503530517
1342.398741644926
1199.4262308727702
1175.2843685852754
1160.096502723957
1152.3254663796936
1109.0516418956888
1031.3321002420057
993.9002897266188
938.7915987716227
897.7616033016981
820.623500405022
738.5188619754
648.6094463505359
549.0503587155331
443.868276220556
335.0724185469701
230.28751770633633
150.68564602447628
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657632
3990.446634239495
3309.0310061816904
2666.3720847669497
2276.658121796531
2236.6469276366574
1893.2639665561933
1785.3926333487723
1779.9689384902863
1615.955208068643
1447.9427503530512
1342.3987416449263
1199.4262308727702
1175.284368585274
1160.0965027260056
1152.32546637972
1109.051641895699
1031.4984901757668
994.1837251516997
946.3866201023671
910.2379526465448
836.0852918946227
767.7725548513838
689.6119113611742
603.5211087929438
510.3747859600649
412.5815486510184
313.0186267344761
218.42101688751882
148.62052779252062
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657637
3990.446634239498
3309.031006181688
2666.3720847669524
2276.6581217965304
2236.6469276366574
1893.2639665561933
1785.3926333487725
1779.9689384902867
1615.955208068643
1447.9427503530515
1342.398741644926
1199.4262308727702
1175.284368585275
1160.09650272612
1152.3254663797218
1109.0516418956993
1031.5226108229165
994.2471170097514
949.1522348987851
913.8811619816225
846.6845114949975
792.3428673625743
725.0114781586198
650.2831450168103
567.3869849004303
479.58701878675066
387.8689658988799
295.78749248746414
209.35597745107947
147.0943309955336
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657634
3990.4466342394962
3309.0310061816895
2666.372084766952
2276.6581217965313
2236.646927636657
1893.2639665561935
1785.3926333487723
1779.9689384902863
1615.955208068644
1447.9427503530512
1342.3987416449265
1199.4262308727705
1175.284368585275
1160.0965027261302
1152.3254663797215
1109.0516418956995
1031.528866908818
994.2737508767242
951.4642088443295
918.8127462238498
883.3713273290726
830.3089636330968
767.0594218785343
697.4034074213517
622.4209605687965
541.5468330102767
457.12293664265513
369.8443474315912
283.2382482370012
202.87463574787452
146.03227537152137
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239495
3309.0310061816876
2666.3720847669492
2276.658121796529
2236.646927636657
1893.2639665561935
1785.3926333487723
1779.968938490288
1615.9552080686444
1447.9427503530517
1342.3987416449272
1199.4262308727702
1175.2843685852747
1160.0965027261325
1152.3254663797218
1109.0516418956995
1031.535294814431
994.3819731823445
980.3757282004746
946.1157121818926
911.8378952185957
843.5967675878873
790.2504846058315
729.1602618386486
662.956344399644
590.3377203901382
513.3110697505317
433.0743323101997
350.94666131216457
270.24601999616806
196.33439374151968
144.99230358117998
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657636
3990.4466342394962
3309.0310061816917
2666.372084766951
2276.6581217965304
2236.646927636655
1893.2639665561928
1785.3926333487723
1779.968938490287
1615.9552080686426
1447.9427503530515
1342.3987416449265
1199.42623087277
1175.2843685852743
1160.096502726132
1152.3254663797218
1109.0516418956995
1031.5401051630622
1001.4364133044621
994.0464642094395
948.0234227342523
913.3125867832691
849.7288571948831
808.1916765690726
755.9814393917953
695.9756687984311
630.8807061575608
560.8107893680902
487.58441877748055
411.44124774704426
334.1357564763389
258.7326453234271
190.64828046388902
144.11398570414318
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181688
2666.372084766951
2276.658121796532
2236.646927636657
1893.2639665561926
1785.3926333487718
1779.9689384902867
1615.9552080686433
1447.9427503530512
1342.3987416449265
1199.4262308727702
1175.2843685852747
1160.096502726133
1152.3254663797218
1109.0516418956997
1031.5422871402338
1007.4583504135217
994.1568536614444
948.6321549068563
914.3837608420992
872.4844907195129
837.018832880342
785.6347371487227
729.7499861098293
670.4561355936714
606.0029242812154
537.6949110821583
467.01212899601194
394.1544575930641
320.7877358199193
249.61670063463868
186.2067211662939
143.44544775123808
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657636
3990.446634239498
3309.0310061816917
2666.3720847669497
2276.658121796531
2236.6469276366547
1893.263966556194
1785.3926333487716
1779.9689384902874
1615.9552080686433
1447.9427503530512
1342.3987416449265
1199.4262308727705
1175.2843685852747
1160.096502726133
1152.325466379721
1109.0516418956997
1031.5439480844232
1011.8568167183649
994.1994381601272
951.0589776864288
936.8655595933968
911.8525405231278
847.098203321465
804.1600772690429
755.6779175103684
701.1563354292517
642.8899810538645
580.4726616860615
514.9302392718955
446.956154666638
377.4314861072003
308.00706196572327
240.97344513437753
182.05225262228174
142.8358266995817
12643.925473785268
12643.925473785268
9120.04965381467
12643.925473785268
9120.04965381467
6243.241664059752
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
1342.3987416449272
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
1342.3987416449272
1199.4262308727702
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
1342.3987416449272
1199.4262308727702
1175.284368585275
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
1342.3987416449272
1199.4262308727702
1175.284368585275
1160.0965027261325
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366547
1893.2639665561928
1785.3926333487673
1779.968938490292
1615.955208068642
1447.9427503530512
1342.3987416449272
1199.4262308727702
1175.284368585275
1160.0965027261325
1152.3254663797236
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.0310061816917
2666.372084766951
2276.6581217965304
2236.646927636655
1893.2639665561926
1785.3926333487666
1779.9689384902913
1615.955208068642
1447.942750353052
1342.3987416449272
1199.4262308727702
1175.2843685852747
1160.0965027261325
1152.3254663797238
752.206286783283
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394912
3309.0310061816917
2666.372084766951
2276.65812179653
2236.646927636655
1893.2639665561928
1785.392633348768
1779.9689384902927
1615.955208068642
1447.9427503530517
1342.3987416449272
1199.4262308727716
1175.284368585275
1160.096502726133
1152.3254663797234
986.1392148155696
426.46808384439856
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394935
3309.031006181691
2666.372084766951
2276.6581217965304
2236.6469276366533
1893.2639665561928
1785.392633348766
1779.9689384902913
1615.955208068642
1447.9427503530517
1342.3987416449265
1199.4262308727714
1175.284368585275
1160.0965027261325
1152.3254663797238
1021.4343461334472
715.6697637784968
293.14852432634325
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394912
3309.031006181692
2666.3720847669524
2276.6581217965313
2236.6469276366556
1893.2639665561935
1785.3926333487684
1779.968938490293
1615.955208068643
1447.9427503530512
1342.3987416449265
1199.4262308727696
1175.2843685852758
1160.0965027261325
1152.3254663797238
1027.1182867593614
826.1102287025506
582.3677145798225
241.2206399536937
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394935
3309.031006181693
2666.372084766952
2276.658121796531
2236.646927636656
1893.263966556194
1785.3926333487666
1779.9689384902927
1615.9552080686412
1447.9427503530512
1342.3987416449286
1199.4262308727707
1175.284368585275
1160.0965027261325
1152.325466379723
1028.8169213371548
899.2010955698221
716.4455548346311
474.9836643561766
210.58010769839308
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394967
3309.0310061816895
2666.372084766951
2276.658121796531
2236.6469276366547
1893.2639665561926
1785.3926333487677
1779.9689384902927
1615.9552080686408
1447.9427503530512
1342.398741644927
1199.42623087277
1175.2843685852754
1160.096502726133
1152.3254663797238
1030.29763118323
968.771923937593
810.9783029658588
629.5145119155075
379.7520085105734
177.19020278967176
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239495
3309.0310061816904
2666.372084766953
2276.658121796533
2236.6469276366547
1893.2639665561933
1785.3926333487677
1779.9689384902927
1615.9552080686426
1447.9427503530515
1342.3987416449265
1199.4262308727707
1175.2843685852752
1160.096502726132
1152.3254663797238
1031.3891290104211
993.7350712230118
848.6481060241006
712.7057363075123
561.4921071394429
330.6885592455746
150.60459180972398
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394935
3309.0310061816904
2666.3720847669506
2276.6581217965318
2236.646927636655
1893.2639665561933
1785.3926333487677
1779.9689384902922
1615.9552080686412
1447.942750353052
1342.398741644928
1199.4262308727696
1175.2843685852747
1160.0965027261318
1152.3254663797234
1031.8951558112033
1001.4691986193233
880.515565786594
784.69177875011
642.1500611166757
481.3065074766655
296.6444614020629
128.4648756287889
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239492
3309.0310061816895
2666.37208476695
2276.6581217965318
2236.6469276366533
1893.2639665561921
1785.3926333487673
1779.9689384902922
1615.9552080686412
1447.942750353051
1342.3987416449272
1199.426230872771
1175.284368585276
1160.096502726132
1152.325466379724
1032.0313371266543
1003.5505983034368
901.8003104649042
816.1225477497117
695.7104885613462
581.642662071808
408.6371094401684
264.07185899182724
106.31511407486848
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394962
3309.031006181691
2666.37208476695
2276.6581217965313
2236.6469276366565
1893.2639665561935
1785.392633348768
1779.9689384902927
1615.9552080686415
1447.9427503530512
1342.3987416449272
1199.4262308727702
1175.284368585274
1160.0965027261316
1152.3254663797238
1032.0517962925694
1003.9291065578661
910.5802067605956
832.8049995519448
749.7506313517221
646.0329525500324
531.6416268984407
368.7593685079535
239.6644535528715
88.31352858092495
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181693
2666.372084766951
2276.658121796531
2236.646927636655
1893.263966556192
1785.392633348767
1779.9689384902927
1615.9552080686412
1447.942750353051
1342.398741644928
1199.4262308727705
1175.2843685852763
1160.0965027261327
1152.325466379724
1032.0569242889926
1004.0567154176373
920.6643161383123
868.6241464361649
806.1708633978002
699.8491857770475
604.0114209582335
482.03864237003506
341.97268576939075
220.97384158131635
73.17041909074432
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394935
3309.0310061816917
2666.372084766951
2276.65812179653
2236.646927636657
1893.2639665561908
1785.3926333487686
1779.968938490293
1615.9552080686412
1447.9427503530505
1342.3987416449265
1199.4262308727702
1175.2843685852758
1160.0965027261323
1152.3254663797234
1032.0591937793129
1004.1447850002484
947.154548833663
899.8824664322057
824.9367026687502
744.3326371411031
657.2849856094523
564.4260683943357
435.62567881543856
318.43599706619665
204.67683864913246
58.838114096160766
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394935
3309.0310061816895
2666.3720847669515
2276.6581217965313
2236.6469276366547
1893.2639665561933
1785.392633348768
1779.9689384902933
1615.9552080686424
1447.942750353052
1342.398741644928
1199.4262308727702
1175.284368585274
1160.0965027261325
1152.3254663797238
1032.0603101176346
1004.2271371925799
972.1517545929217
908.684076892073
843.5060435601071
795.9141905681721
705.7845660165156
623.9108198214273
531.1855625187433
404.8530358157606
300.5242714821235
192.8473467385943
47.609530424498
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239494
3309.031006181691
2666.37208476695
2276.658121796531
2236.6469276366543
1893.2639665561933
1785.3926333487677
1779.968938490293
1615.9552080686424
1447.942750353052
1342.3987416449272
1199.42623087277
1175.2843685852754
1160.096502726133
1152.325466379723
1032.0617749838789
1005.2146774976997
1001.0551134811756
924.5132792525802
890.0527252792581
823.2679443439678
749.6250108834361
671.7420516927025
591.6743542091151
495.9366098734148
380.64067253757577
284.8475728062509
183.2244457222175
37.97001342098771
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394926
3309.031006181691
2666.37208476695
2276.6581217965313
2236.646927636655
1893.2639665561928
1785.3926333487677
1779.9689384902933
1615.955208068642
1447.9427503530515
1342.3987416449272
1199.4262308727707
1175.2843685852747
1160.096502726133
1152.3254663797238
1032.0657897336837
1022.6920984985619
1004.0070118106661
941.9272236159626
901.6301982355504
832.2853599306685
782.5241177774193
706.5522645510198
635.4213699179719
557.4731887318663
457.32917556765284
357.82817722519366
269.34658181523497
174.65206737559598
29.119696964286334
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394912
3309.0310061816904
2666.37208476695
2276.6581217965313
2236.6469276366547
1893.2639665561926
1785.392633348767
1779.9689384902927
1615.9552080686412
1447.942750353052
1342.398741644927
1199.4262308727702
1175.2843685852747
1160.0965027261332
1152.3254663797238
1032.0717332180332
1027.6607152061044
1004.0547938162495
948.2571683322421
904.7482146148062
845.082728215253
810.123744942204
741.0127065122035
674.5943944903984
605.3827543811237
527.9669640731531
427.9561778883815
339.5644761976692
256.56378424850334
168.3331295699728
22.532669043572003
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394926
3309.031006181693
2666.3720847669524
2276.6581217965313
2236.6469276366556
1893.2639665561926
1785.3926333487666
1779.9689384902922
1615.9552080686415
1447.9427503530517
1342.398741644928
1199.4262308727707
1175.284368585275
1160.0965027261325
1152.325466379723
1032.079226844182
1029.484036384427
1004.0730073681756
954.7328904611519
912.7708275046687
888.8695986631834
829.2298621457485
779.8246674000109
711.5360214004342
647.8492944807318
579.5929445939502
500.7225958914626
406.05376300883773
324.70051163637214
245.93853071758858
163.59230504508986
17.639430429297175
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.446634239495
3309.0310061816917
2666.3720847669492
2276.6581217965318
2236.646927636654
1893.263966556192
1785.392633348768
1779.968938490292
1615.9552080686412
1447.942750353052
1342.3987416449265
1199.4262308727705
1175.2843685852743
1160.0965027261332
1152.325466379723
1032.0944334040319
1030.692069204931
1004.0927908061176
973.019811186072
937.6820785120358
902.0884627694403
837.79347343438
802.808376884493
739.8295835245034
680.4428991364784
618.9504495854447
552.1063241141962
470.87715978234104
385.6403085698275
310.20747542893616
235.53301911879836
159.40302614104243
13.442026721560863
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394953
3309.031006181691
2666.372084766953
2276.6581217965313
2236.646927636654
1893.2639665561935
1785.3926333487666
1779.9689384902927
1615.9552080686408
1447.9427503530505
1342.3987416449277
1199.42623087277
1175.284368585274
1160.0965027261332
1152.325466379724
1032.1149043915289
1031.2317145455909
1004.1124659016215
986.2392955987779
943.387387771157
903.8400434925999
849.6982215002545
819.866077089529
769.6762171704997
710.7858112102022
653.9729166759198
593.5723129253437
527.1401587903839
445.23020744117287
368.3724054531665
297.6312359280577
226.5423674366079
156.1218842298452
10.297565572899387
12643.925473785268
9120.04965381467
6243.241664059752
4653.498881230302
4163.025356657633
3990.4466342394935
3309.0310061816904
2666.3720847669497
2276.65812179653
2236.646927636655
1893.2639665561942
1785.3926333487666
1779.968938490292
1615.9552080686424
1447.9427503530521
1342.398741644928
1199.4262308727696
1175.284368585276
1160.096502726134
1152.325466379723
1032.1281173694458
1031.4022566039
1004.1265409385094
991.2805453234591
945.4968002487557
905.3564467789388
873.2290819090855
830.9750872146476
792.1963069507347
733.6643435979427
679.7464337169507
624.0952736125053
564.5716676405917
496.79910061421697
418.5663940671393
349.10012356846573
283.2108388791059
216.34430278026926
152.7515210938421
7.270535075321593

